Structural Sieves

This paper explores the use of deep neural networks for semiparametric estimation of economic models of maximizing behavior in production or discrete choice. We argue that certain deep networks are particularly well suited as a nonparametric sieve to approximate regression functions that result from nonlinear latent variable models of continuous or discrete optimization. Multi-stage models of this type will typically generate rich interaction effects between regressors ("inputs") in the regression function so that there may be no plausible separability restrictions on the "reduced-form" mapping form inputs to outputs to alleviate the curse of dimensionality. Rather, economic shape, sparsity, or separability restrictions either at a global level or intermediate stages are usually stated in terms of the latent variable model. We show that restrictions of this kind are imposed in a more straightforward manner if a sufficiently flexible version of the latent variable model is in fact used to approximate the unknown regression function.

==> mimic_edges.csv <==
u,v,label,lw,color ,opacity,bend,Direct
x1,v1,,0.7,black ,0.7,0,TRUE
x1,v2,,0.7,black ,0.7,0,TRUE
x1,v3,,0.7,black ,0.7,0,TRUE
x2,v1,,0.7,black ,0.7,0,TRUE
x2,v2,,0.7,black ,0.7,0,TRUE
x2,v3,,0.7,black ,0.7,0,TRUE
x3,v1,,0.7,black ,0.7,0,TRUE
x3,v2,,0.7,black ,0.7,0,TRUE
x3,v3,,0.7,black ,0.7,0,TRUE
v1,y,,0.7,black ,0.7,0,TRUE
v2,y,,0.7,black ,0.7,0,TRUE
v3,y,,0.7,black ,0.7,0,TRUE
y,y1,,0.7,black ,0.7,0,TRUE
y,y2,,0.7,black ,0.7,0,TRUE
y,y3,,0.7,black ,0.7,0,TRUE
y,y4,,0.7,black ,0.7,0,TRUE


==> mimic_vertices.csv <==
id, x,y,size, color,opacity,label,style 
x1,0,-1.5,0.8,,0.3,$X_1$,
x2,0,0,0.8,,0.3,$X_2$,
x3,0,1.5,0.8,,0.3,$X_3$,
v1,2,-1.5,0.8,,0.3,$V_1$,dashed
v2,2,0,0.8,,0.3,$V_2$,dashed
v3,2,1.5,0.8,,0.3,$V_3$,dashed
y,4,0,0.8,,0.3,$Y^*$,dashed
y1,6,-2.25,0.8,,0.3,$Y_1$,
y2,6,-0.75,0.8,,0.3,$Y_2$,
y3,6,0.75,0.8,,0.3,$Y_3$,
y4,6,2.25,0.8,,0.3,$Y_4$,


==> opt_based_edges.csv <==
u,v,label,lw,color ,opacity,bend,Direct,style,position,color,fontcolor
z1,x1,,0.7,black ,0.7,10,TRUE,,,blue!70,
x1,z1,,0.7,black ,0.7,10,TRUE,,,orange!70,
z2,x2,,0.7,black ,0.7,10,TRUE,,,blue!70,
x2,z2,,0.7,black ,0.7,10,TRUE,,,orange!70,
z3,x3,,0.7,black ,0.7,10,TRUE,,,blue!70,
x3,z3,,0.7,black ,0.7,10,TRUE,,,orange!70,
x1.north west,v2.south west,$\psi$,0.7,black ,0.7,10,TRUE,,left,blue!70,blue!70
v2.south east,x1.north east,$\phi$,0.7,black ,0.7,10,TRUE,,,orange!70,orange!70
x2.north west,v2.south west,$\psi$,0.7,black ,0.7,10,TRUE,,left,blue!70,blue!70
v2.south east,x2.north east,$\phi$,0.7,black ,0.7,10,TRUE,,right,orange!70,orange!70
x3.north west,v2.south west,$\psi$,0.7,black ,0.7,10,TRUE,,,blue!70,blue!70
v2.south east,x3.north east,$\phi$,0.7,black ,0.7,10,TRUE,,right,orange!70,orange!70
v2.north west,y1,,0.7,black ,0.7,10,TRUE,,,blue!70,
y1,v2.north east,,0.7,black ,0.7,10,TRUE,,,orange!70,
v2.north west,y2,,0.7,black ,0.7,10,TRUE,,,blue!70,
y2,v2.north east,,0.7,black ,0.7,10,TRUE,,,orange!70,
v2.north west,y3,,0.7,black ,0.7,10,TRUE,,,blue!70,
y3,v2.north east,,0.7,black ,0.7,10,TRUE,,,orange!70,
x1.north,x1.south,,0.7,black ,1,0,FALSE,,,,
x2.north,x2.south,,0.7,black ,1,0,FALSE,,,,
x3.north,x3.south,,0.7,black ,1,0,FALSE,,,,
v2.north,v2.south,,0.7,black ,1,0,FALSE,,,,
z1.north,z1.south,,0.7,black ,1,0,FALSE,dashed,,,
z2.north,z2.south,,0.7,black ,1,0,FALSE,dashed,,,
z3.north,z3.south,,0.7,black ,1,0,FALSE,dashed,,,
y1.north,y1.south,,0.7,black ,1,0,FALSE,dashed,,,
y2.north,y2.south,,0.7,black ,1,0,FALSE,dashed,,,
y3.north,y3.south,,0.7,black ,1,0,FALSE,dashed,,,
a1,b1,,0.7,black ,0.7,0,TRUE,,,,
a2,b2,,0.7,black ,0.7,0,TRUE,,,,
a3,b3,,0.7,black ,0.7,0,TRUE,,,,
b1,c2,$f$,0.7,black ,0.7,0,TRUE,,left,,
b2,c2,$f$,0.7,black ,0.7,0,TRUE,,left,,
b3,c2,$f$,0.7,black ,0.7,0,TRUE,,right,,
c2,d1,,0.7,black ,0.7,0,TRUE,,,,
c2,d2,,0.7,black ,0.7,0,TRUE,,,,
c2,d3,,0.7,black ,0.7,0,TRUE,,,,


==> opt_based_vertices.csv <==
id,y,x,size, color,opacity,label,style ,Pseudo
z1,-2,-1.5,1.2,,0.3,,dashed,FALSE
z2,-2,0,1.2,,0.3,,dashed,FALSE
z3,-2,1.5,1.2,,0.3,,dashed,FALSE
x1,0,-1.5,1.2,,0.3,\pi_1^{(1)}\;v_1^{(1)},,FALSE
x2,0,0,1.2,,0.3,\pi_2^{(1)}\;v_2^{(1)},,FALSE
x3,0,1.5,1.2,,0.3,\pi_3^{(1)}\;v_3^{(1)},,FALSE
v1,2,-1.5,1.2,,0.3,,,TRUE
v2,2,0,1.2,,0.3,\pi_1^{(2)}\;v_1^{(2)},,FALSE
v3,2,1.5,1.2,,0.3,,dashed,TRUE
y1,4,-1.5,1.2,,0.3,,dashed,FALSE
y2,4,0,1.2,,0.3,,dashed,FALSE
y3,4,1.5,1.2,,0.3,,dashed,FALSE
a1,-2,-8,1.2,,0.3,,dashed,FALSE
a2,-2,-6.5,1.2,,0.3,,dashed,FALSE
a3,-2,-5,1.2,,0.3,,dashed,FALSE
b1,0,-8,1.2,,0.3,w_1^{(1)},,FALSE
b2,0,-6.5,1.2,,0.3,w_2^{(1)},,FALSE
b3,0,-5,1.2,,0.3,w_3^{(1)},,FALSE
c1,2,-8,1.2,,0.3,,dashed,TRUE
c2,2,-6.5,1.2,,0.3,w_1^{(2)},,FALSE
c3,2,-5,1.2,,0.3,,dashed,TRUE
d1,4,-8,1.2,,0.3,,dashed,FALSE
d2,4,-6.5,1.2,,0.3,,dashed,FALSE
d3,4,-5,1.2,,0.3,,dashed,FALSE


==> skill_formation_edges.csv <==
u,v,label,lw,color ,opacity,bend,Direct
x11,v11,,0.7,black ,0.7,30,TRUE
x21,v21,,0.7,black ,0.7,0,TRUE
v11,y11,,0.7,black ,0.7,0,TRUE
v21,y21,,0.7,black ,0.7,-45,TRUE
v11,v12,,0.7,black ,0.7,0,TRUE
v21,v22,,0.7,black ,0.7,0,TRUE
v21,v12,,0.7,black ,0.7,0,TRUE
x12,v12,,0.7,black ,0.7,30,TRUE
x22,v22,,0.7,black ,0.7,0,TRUE
v12,y12,,0.7,black ,0.7,0,TRUE
v22,y22,,0.7,black ,0.7,-45,TRUE
v12,v13,,0.7,black ,0.7,0,TRUE
v22,v23,,0.7,black ,0.7,0,TRUE
v22,v13,,0.7,black ,0.7,0,TRUE
x13,v13,,0.7,black ,0.7,30,TRUE
x23,v23,,0.7,black ,0.7,0,TRUE
v13,y13,,0.7,black ,0.7,0,TRUE
v23,y23,,0.7,black ,0.7,-45,TRUE
v13,v14,,0.7,black ,0.7,0,TRUE
v23,v24,,0.7,black ,0.7,0,TRUE
v23,v14,,0.7,black ,0.7,0,TRUE
x14,v14,,0.7,black ,0.7,30,TRUE
x24,v24,,0.7,black ,0.7,0,TRUE
v14,y14,,0.7,black ,0.7,0,TRUE
v24,y24,,0.7,black ,0.7,-45,TRUE
v14,v15,,0.7,black ,0.7,0,TRUE
v24,v25,,0.7,black ,0.7,0,TRUE
v24,v15,,0.7,black ,0.7,0,TRUE
x15,v15,,0.7,black ,0.7,30,TRUE
x25,v25,,0.7,black ,0.7,0,TRUE
v15,y15,,0.7,black ,0.7,0,TRUE
v25,y25,,0.7,black ,0.7,-45,TRUE


==> skill_formation_vertices.csv <==
id, x, y ,size, color,opacity,label,style 
x11,-0.5,-1.5,0.8,,0.3,$x_1^c$,
x21,0.5,-1.5,0.8,,0.3,$x_1^{nc}$,
v11,0.5,1,0.8,,0.3,$v_1^c$,dashed
v21,0.5,0,0.8,,0.3,$v_1^{nc}$,dashed
y11,-0.5,2.5,0.8,,0.3,$y_1^c$,
y21,0.5,2.5,0.8,,0.3,$y_1^{nc}$,
x12,2,-1.5,0.8,,0.3,$x_2^c$,
x22,3,-1.5,0.8,,0.3,$x_2^{nc}$,
v12,3,1,0.8,,0.3,$v_2^c$,dashed
v22,3,0,0.8,,0.3,$v_2^{nc}$,dashed
y12,2,2.5,0.8,,0.3,$y_2^c$,
y22,3,2.5,0.8,,0.3,$y_2^{nc}$,
x13,4.5,-1.5,0.8,,0.3,$x_3^c$,
x23,5.5,-1.5,0.8,,0.3,$x_3^{nc}$,
v13,5.5,1,0.8,,0.3,$v_3^c$,dashed
v23,5.5,0,0.8,,0.3,$v_3^{nc}$,dashed
y13,4.5,2.5,0.8,,0.3,$y_3^c$,
y23,5.5,2.5,0.8,,0.3,$y_3^{nc}$,
x14,7,-1.5,0.8,,0.3,$x_4^c$,
x24,8,-1.5,0.8,,0.3,$x_4^{nc}$,
v14,8,1,0.8,,0.3,$v_4^c$,dashed
v24,8,0,0.8,,0.3,$v_4^{nc}$,dashed
y14,7,2.5,0.8,,0.3,$y_4^c$,
y24,8,2.5,0.8,,0.3,$y_4^{nc}$,
x15,9.5,-1.5,0.8,,0.3,$x_5^c$,
x25,10.5,-1.5,0.8,,0.3,$x_5^{nc}$,
v15,10.5,1,0.8,,0.3,$v_5^c$,dashed
v25,10.5,0,0.8,,0.3,$v_5^{nc}$,dashed
y15,9.5,2.5,0.8,,0.3,$y_5^c$,
y25,10.5,2.5,0.8,,0.3,$y_5^{nc}$,


==> treatment_edges.csv <==
u,v,label,lw,color ,opacity,bend,Direct
x1,v1,,0.7,black ,0.7,0,TRUE
x1,v2,,0.7,black ,0.7,0,TRUE
x1,v3,,0.7,black ,0.7,0,TRUE
x2,v1,,0.7,black ,0.7,0,TRUE
x2,v2,,0.7,black ,0.7,0,TRUE
x2,v3,,0.7,black ,0.7,0,TRUE
z,v3,,0.7,black ,0.7,0,TRUE
v1,w1,,0.7,black ,0.7,0,TRUE
v1,w2,,0.7,black ,0.7,0,TRUE
v1,w3,,0.7,black ,0.7,0,TRUE
v2,w1,,0.7,black ,0.7,0,TRUE
v2,w2,,0.7,black ,0.7,0,TRUE
v2,w3,,0.7,black ,0.7,0,TRUE
v3,w3,,0.7,black ,0.7,0,TRUE
w1,y0,,0.7,black ,0.7,0,TRUE
w1,y1,,0.7,black ,0.7,0,TRUE
w1,d,,0.7,black ,0.7,0,TRUE
w2,y0,,0.7,black ,0.7,0,TRUE
w2,y1,,0.7,black ,0.7,0,TRUE
w2,d,,0.7,black ,0.7,0,TRUE
w3,d,,0.7,black ,0.7,0,TRUE
y0,y,,0.7,black ,0.7,0,TRUE
y1,y,,0.7,black ,0.7,0,TRUE
d,y,,0.7,black ,0.7,0,TRUE


==> treatment_vertices.csv <==
id, x, y ,size, color,opacity,label,style 
x1,-0.5,3,0.8,,0.3,$X_1$,
x2,-0.5,1.5,0.8,,0.3,$X_2$,
z,-0.5,-1,0.8,,0.3,$Z$,
v1,1.5,3,0.8,,0.3,$V_1$,dashed
v2,1.5,1.5,0.8,,0.3,$V_2$,dashed
v3,1.5,-1,0.8,,0.3,$V_3$,dashed
w1,3.5,3,0.8,,0.3,$W_1$,dashed
w2,3.5,1.5,0.8,,0.3,$W_2$,dashed
w3,3.5,-1,0.8,,0.3,$W_3$,dashed
y0,5.5,3,0.8,,0.3,$Y(0)$,dashed
y1,5.5,1.5,0.8,,0.3,$Y(1)$,dashed
d,5.5,-1,0.8,,0.3,$D$,
y,7.5,1.5,0.8,,0.3,$Y$,

